Grafting for Combinatorial Boolean Model using Frequent Itemset Mining

This paper introduces the combinatorial Boolean model (CBM), which is defined as the class of linear combinations of conjunctions of Boolean attributes. This paper addresses the issue of learning CBM from labeled data. CBM is of high knowledge interpretability but na\"{i}ve learning of it requires exponentially large computation time with respect to data dimension and sample size. To overcome this computational difficulty, we propose an algorithm GRAB (GRAfting for Boolean datasets), which efficiently learns CBM within the $L_1$-regularized loss minimization framework. The key idea of GRAB is to reduce the loss minimization problem to the weighted frequent itemset mining, in which frequent patterns are efficiently computable. We employ benchmark datasets to empirically demonstrate that GRAB is effective in terms of computational efficiency, prediction accuracy and knowledge discovery.

==> abst.txt <==
タイトル案：
An efficient learning for L1-regularized combinatorial linear models using frequent itemset mining algorithm

アブストラクト案：
線形モデルでの学習を通じて，各クラスを特徴付ける特徴量を決定する研究は広く行われてきた．
一方で非線形モデルの学習においては予測精度が高まる反面，直接的な解釈は困難であった．
本研究では二値変数からなるデータに対して，組合せ的な線形モデルを学習することによって，
解釈性を保ったまま，精度の高い学習器を得ることを目的とする．
組合せ線形モデルとは全ての変数の組合せを特徴量とし，それらを線形に結合した学習モデルである．
一般的には計算コストが指数的に増加する．
我々は頻出アイテム集合マイニングの技術を用いることで，
L1正則化組合せ線形分類問題を厳密になおかつ効率的に解く
手法であるGRAB（grafting for boolean datasets）を提案する．

ベンチマークデータセットを用いた実験を通じて，
提案手法が精度の高い学習器を構成できることを示す．
最後に道路情報からの危険度予測タスクに取り組み，
提案モデルの解釈性の高さを確認した．
危険道路に特有な組合せ的特徴が得られることを示した．

構成：
1. イントロ
・表現力と解釈性の両立の重要性．
・組合せ線形モデルの良さ
　・線形モデルは表現力が低い．
　・非線形（多項式カーネル）は解釈性が低い．
2. Grafting
3. 重み付き頻出アイテム集合マイニング
4. 提案手法（GRAB）
・計算量を抑えることができる．
・itemset Boostを含んでいる．
5. 実験
・計算量がどれだけ抑えられているか
　・メモリ，実行時間の観点からの比較
・表現力を測る
　・非線形モデルとの比較．
・解釈性の評価
　・交通リスクマイニングへの応用





